BLINC: Blind Calibration For Training-Free Speech Enhancement Adaptation

Speech enhancement (SE) models degrade under domain shifts and have to adapt to unseen target domains during deployment. Most existing test-time adaptation (TTA) methods for SE do so by adapting a subset of the model weights using a self-supervised loss, which requires backpropagation at test-time and permanently alters the model. We instead recalibrate the prediction itself and propose BLINC, a training-free TTA method that remaps the predicted time-frequency mask onto a bimodal target distribution by histogram matching. At test-time, the target distribution is parameterized from blind features of the noisy recording, so neither a reference distribution from a classical algorithm nor online metric optimization is involved. BLINC improves the overall quality of both evaluated SE models on almost every target condition and matches or exceeds the loss-based TTA baselines at minimal overhead.

==> fig/data/pred.txt <==
x y
-1.0545 2.0000
-1.0378 2.0000
-1.0211 1.0000
-1.0043 2.0000
-0.9876 1.0000
-0.9708 0.0000
-0.9541 1.0000
-0.9374 0.0000
-0.9206 1.0000
-0.9039 2.0000
-0.8871 1.0000
-0.8704 0.0000
-0.8537 4.0000
-0.8369 3.0000
-0.8202 2.0000
-0.8035 0.0000
-0.7867 3.0000
-0.7700 2.0000
-0.7532 2.0000
-0.7365 3.0000
-0.7198 4.0000
-0.7030 6.0000
-0.6863 8.0000
-0.6695 0.0000
-0.6528 1.0000
-0.6361 2.0000
-0.6193 8.0000
-0.6026 4.0000
-0.5858 3.0000
-0.5691 10.0000
-0.5524 2.0000
-0.5356 3.0000
-0.5189 3.0000
-0.5022 7.0000
-0.4854 5.0000
-0.4687 10.0000
-0.4519 6.0000
-0.4352 9.0000
-0.4185 13.0000
-0.4017 13.0000
-0.3850 17.0000
-0.3682 14.0000
-0.3515 16.0000
-0.3348 22.0000
-0.3180 15.0000
-0.3013 23.0000
-0.2846 15.0000
-0.2678 21.0000
-0.2511 24.0000
-0.2343 32.0000
-0.2176 39.0000
-0.2009 35.0000
-0.1841 42.0000
-0.1674 49.0000
-0.1506 47.0000
-0.1339 53.0000
-0.1172 52.0000
-0.1004 71.0000
-0.0837 116.0000
-0.0669 207.0000
-0.0502 346.0000
-0.0335 687.0000
-0.0167 1090.0000
0.0000 1336.0000
0.0167 1172.0000
0.0335 987.0000
0.0502 922.0000
0.0670 876.0000
0.0837 882.0000
0.1004 898.0000
0.1172 830.0000
0.1339 803.0000
0.1507 814.0000
0.1674 650.0000
0.1841 633.0000
0.2009 646.0000
0.2176 639.0000
0.2343 664.0000
0.2511 650.0000
0.2678 654.0000
0.2846 682.0000
0.3013 773.0000
0.3180 841.0000
0.3348 913.0000
0.3515 913.0000
0.3683 936.0000
0.3850 1027.0000
0.4017 1037.0000
0.4185 1109.0000
0.4352 996.0000
0.4520 1103.0000
0.4687 1050.0000
0.4854 1005.0000
0.5022 994.0000
0.5189 1038.0000
0.5356 1077.0000
0.5524 1070.0000
0.5691 986.0000
0.5859 982.0000
0.6026 888.0000
0.6193 966.0000
0.6361 972.0000
0.6528 1067.0000
0.6696 1017.0000
0.6863 989.0000
0.7030 1019.0000
0.7198 1020.0000
0.7365 934.0000
0.7532 902.0000
0.7700 923.0000
0.7867 881.0000
0.8035 862.0000
0.8202 810.0000
0.8369 898.0000
0.8537 871.0000
0.8704 807.0000
0.8872 813.0000
0.9039 951.0000
0.9206 1029.0000
0.9374 1164.0000
0.9541 1489.0000
0.9708 1556.0000
0.9876 1618.0000
1.0043 1237.0000
1.0211 1088.0000
1.0378 1014.0000
1.0545 810.0000
1.0713 593.0000
1.0880 362.0000
1.1048 197.0000
1.1215 107.0000
1.1382 69.0000
1.1550 52.0000
1.1717 36.0000
1.1885 46.0000
1.2052 31.0000
1.2219 20.0000
1.2387 25.0000
1.2554 25.0000
1.2721 25.0000
1.2889 21.0000
1.3056 16.0000
1.3224 16.0000
1.3391 18.0000
1.3558 18.0000
1.3726 21.0000
1.3893 15.0000
1.4061 14.0000
1.4228 12.0000
1.4395 14.0000
1.4563 15.0000
1.4730 17.0000
1.4897 17.0000
1.5065 13.0000
1.5232 7.0000
1.5400 7.0000
1.5567 8.0000
1.5734 9.0000
1.5902 7.0000
1.6069 13.0000
1.6237 3.0000
1.6404 6.0000
1.6571 7.0000
1.6739 6.0000
1.6906 5.0000
1.7074 9.0000
1.7241 4.0000
1.7408 5.0000
1.7576 9.0000
1.7743 8.0000
1.7910 7.0000
1.8078 3.0000
1.8245 2.0000
1.8413 4.0000
1.8580 3.0000
1.8747 4.0000
1.8915 1.0000
1.9082 1.0000
1.9250 3.0000
1.9417 1.0000
1.9584 1.0000
1.9752 2.0000
1.9919 0.0000
2.0086 0.0000
2.0254 0.0000
2.0421 1.0000
2.0589 0.0000
2.0756 1.0000
2.0923 0.0000
2.1091 0.0000
2.1258 0.0000
2.1426 0.0000
2.1593 0.0000
2.1760 1.0000
2.1928 0.0000
2.2095 0.0000
2.2263 1.0000
2.2430 0.0000
2.2597 0.0000
2.2765 1.0000


==> fig/data/pred_small.txt <==
x y
-0.5524 2.0000
-0.5189 3.0000
-0.4854 5.0000
-0.4519 6.0000
-0.4185 13.0000
-0.3850 17.0000
-0.3515 16.0000
-0.3180 15.0000
-0.2846 15.0000
-0.2511 24.0000
-0.2176 39.0000
-0.1841 42.0000
-0.1506 47.0000
-0.1172 52.0000
-0.0837 116.0000
-0.0502 346.0000
-0.0167 1090.0000
0.0167 1172.0000
0.0502 922.0000
0.0837 882.0000
0.1172 830.0000
0.1507 814.0000
0.1841 633.0000
0.2176 639.0000
0.2511 650.0000
0.2846 682.0000
0.3180 841.0000
0.3515 913.0000
0.3850 1027.0000
0.4185 1109.0000
0.4520 1103.0000
0.4854 1005.0000
0.5189 1038.0000
0.5524 1070.0000
0.5859 982.0000
0.6193 966.0000
0.6528 1067.0000
0.6863 989.0000
0.7198 1020.0000
0.7532 902.0000
0.7867 881.0000
0.8202 810.0000
0.8537 871.0000
0.8872 813.0000
0.9206 1029.0000
0.9541 1489.0000
0.9876 1618.0000
1.0211 1088.0000
1.0545 810.0000
1.0880 362.0000
1.1215 107.0000
1.1550 52.0000
1.1885 46.0000
1.2219 20.0000
1.2554 25.0000
1.2889 21.0000
1.3224 16.0000
1.3558 18.0000
1.3893 15.0000
1.4228 12.0000
1.4563 15.0000
1.4897 17.0000
1.5232 7.0000
1.5567 8.0000
1.5902 7.0000
1.6237 3.0000
1.6571 7.0000
1.6906 5.0000
1.7241 4.0000
1.7576 9.0000
1.7910 7.0000
1.8245 2.0000
1.8580 3.0000
1.8915 1.0000
1.9250 3.0000
1.9584 1.0000
1.9919 0.0000


==> fig/data/regress.txt <==
x y
0.07 0.0
0.0808 7272.0000
0.0853 1845.0000
0.0899 1729.0000
0.0944 1668.0000
0.0990 1252.0000
0.1035 1133.0000
0.1080 1024.0000
0.1126 950.0000
0.1171 813.0000
0.1217 823.0000
0.1262 796.0000
0.1307 801.0000
0.1353 707.0000
0.1398 662.0000
0.1444 632.0000
0.1489 621.0000
0.1534 589.0000
0.1580 562.0000
0.1625 551.0000
0.1671 536.0000
0.1716 507.0000
0.1761 493.0000
0.1807 447.0000
0.1852 452.0000
0.1898 437.0000
0.1943 424.0000
0.1988 416.0000
0.2034 374.0000
0.2079 339.0000
0.2125 335.0000
0.2170 318.0000
0.2215 312.0000
0.2261 333.0000
0.2306 298.0000
0.2352 268.0000
0.2397 260.0000
0.2442 277.0000
0.2488 296.0000
0.2533 261.0000
0.2579 256.0000
0.2624 252.0000
0.2670 269.0000
0.2715 238.0000
0.2760 262.0000
0.2806 238.0000
0.2851 218.0000
0.2897 212.0000
0.2942 202.0000
0.2987 209.0000
0.3033 207.0000
0.3078 195.0000
0.3124 196.0000
0.3169 181.0000
0.3214 189.0000
0.3260 197.0000
0.3305 189.0000
0.3351 170.0000
0.3396 156.0000
0.3441 166.0000
0.3487 156.0000
0.3532 169.0000
0.3578 152.0000
0.3623 141.0000
0.3668 159.0000
0.3714 155.0000
0.3759 143.0000
0.3805 148.0000
0.3850 137.0000
0.3895 153.0000
0.3941 156.0000
0.3986 144.0000
0.4032 131.0000
0.4077 136.0000
0.4122 130.0000
0.4168 119.0000
0.4213 141.0000
0.4259 137.0000
0.4304 143.0000
0.4349 140.0000
0.4395 126.0000
0.4440 138.0000
0.4486 120.0000
0.4531 128.0000
0.4576 134.0000
0.4622 141.0000
0.4667 117.0000
0.4713 121.0000
0.4758 125.0000
0.4803 123.0000
0.4849 124.0000
0.4894 134.0000
0.4940 115.0000
0.4985 116.0000
0.5030 110.0000
0.5076 120.0000
0.5121 117.0000
0.5167 119.0000
0.5212 131.0000
0.5257 126.0000
0.5303 113.0000
0.5348 116.0000
0.5394 116.0000
0.5439 118.0000
0.5484 114.0000
0.5530 125.0000
0.5575 125.0000
0.5621 117.0000
0.5666 103.0000
0.5711 117.0000
0.5757 109.0000
0.5802 113.0000
0.5848 121.0000
0.5893 114.0000
0.5938 104.0000
0.5984 117.0000
0.6029 129.0000
0.6075 115.0000
0.6120 116.0000
0.6165 122.0000
0.6211 94.0000
0.6256 112.0000
0.6302 124.0000
0.6347 101.0000
0.6392 108.0000
0.6438 101.0000
0.6483 113.0000
0.6529 112.0000
0.6574 102.0000
0.6619 114.0000
0.6665 110.0000
0.6710 96.0000
0.6756 100.0000
0.6801 126.0000
0.6846 116.0000
0.6892 107.0000
0.6937 113.0000
0.6983 105.0000
0.7028 115.0000
0.7073 116.0000
0.7119 121.0000
0.7164 119.0000
0.7210 121.0000
0.7255 131.0000
0.7300 124.0000
0.7346 122.0000
0.7391 139.0000
0.7437 124.0000
0.7482 118.0000
0.7527 136.0000
0.7573 130.0000
0.7618 127.0000
0.7664 137.0000
0.7709 148.0000
0.7754 139.0000
0.7800 140.0000
0.7845 141.0000
0.7891 135.0000
0.7936 132.0000
0.7981 148.0000
0.8027 144.0000
0.8072 163.0000
0.8118 160.0000
0.8163 160.0000
0.8208 143.0000
0.8254 180.0000
0.8299 187.0000
0.8345 179.0000
0.8390 203.0000
0.8435 168.0000
0.8481 201.0000
0.8526 172.0000
0.8572 185.0000
0.8617 189.0000
0.8662 175.0000
0.8708 185.0000
0.8753 192.0000
0.8799 199.0000
0.8844 204.0000
0.8889 203.0000
0.8935 225.0000
0.8980 211.0000
0.9026 266.0000
0.9071 268.0000
0.9116 306.0000
0.9162 312.0000
0.9207 327.0000
0.9253 342.0000
0.9298 390.0000
0.9344 393.0000
0.9389 458.0000
0.9434 528.0000
0.9480 622.0000
0.9525 641.0000
0.9571 685.0000
0.9616 715.0000
0.9661 840.0000
0.9707 1018.0000
0.9752 1230.0000
0.9798 1898.0000
0.9843 2532.0000
0.99 0.0


==> fig/data/regress_small.txt <==
x y
0.07 0.0
0.0853 1845.0000
0.0944 1668.0000
0.1035 1133.0000
0.1126 950.0000
0.1217 823.0000
0.1307 801.0000
0.1398 662.0000
0.1489 621.0000
0.1580 562.0000
0.1671 536.0000
0.1761 493.0000
0.1852 452.0000
0.1943 424.0000
0.2034 374.0000
0.2125 335.0000
0.2215 312.0000
0.2306 298.0000
0.2397 260.0000
0.2488 296.0000
0.2579 256.0000
0.2670 269.0000
0.2760 262.0000
0.2851 218.0000
0.2942 202.0000
0.3033 207.0000
0.3124 196.0000
0.3214 189.0000
0.3305 189.0000
0.3396 156.0000
0.3487 156.0000
0.3578 152.0000
0.3668 159.0000
0.3759 143.0000
0.3850 137.0000
0.3941 156.0000
0.4032 131.0000
0.4122 130.0000
0.4213 141.0000
0.4304 143.0000
0.4395 126.0000
0.4486 120.0000
0.4576 134.0000
0.4667 117.0000
0.4758 125.0000
0.4849 124.0000
0.4940 115.0000
0.5030 110.0000
0.5121 117.0000
0.5212 131.0000
0.5303 113.0000
0.5394 116.0000
0.5484 114.0000
0.5575 125.0000
0.5666 103.0000
0.5757 109.0000
0.5848 121.0000
0.5938 104.0000
0.6029 129.0000
0.6120 116.0000
0.6211 94.0000
0.6302 124.0000
0.6392 108.0000
0.6483 113.0000
0.6574 102.0000
0.6665 110.0000
0.6756 100.0000
0.6846 116.0000
0.6937 113.0000
0.7028 115.0000
0.7119 121.0000
0.7210 121.0000
0.7300 124.0000
0.7391 139.0000
0.7482 118.0000
0.7573 130.0000
0.7664 137.0000
0.7754 139.0000
0.7845 141.0000
0.7936 132.0000
0.8027 144.0000
0.8118 160.0000
0.8208 143.0000
0.8299 187.0000
0.8390 203.0000
0.8481 201.0000
0.8572 185.0000
0.8662 175.0000
0.8753 192.0000
0.8844 204.0000
0.8935 225.0000
0.9026 266.0000
0.9116 306.0000
0.9207 327.0000
0.9298 390.0000
0.9389 458.0000
0.9480 622.0000
0.9571 685.0000
0.9661 840.0000
0.9752 1230.0000
0.9843 2532.0000
0.99 0.0


==> fig/data/s_vs_act_frac.dat <==
x y
0.264483 1.00034 
0.554919 0.341976 
0.365126 0.798661 
0.446903 0.917917 
0.591568 0.245193 
0.430802 0.502435 
0.356421 0.792698 
0.401307 0.568577 
0.360971 0.548443 
0.381095 0.549877 
0.449381 0.517243 
0.394441 0.505819 
0.424624 0.49047 
0.424894 0.533485 
0.295989 1.20084 
0.400039 0.586814 
0.277527 0.635118 
0.241784 1.10759 
0.256173 1.31186 
0.32145 0.685992 
0.33882 0.468197 
0.50528 0.351711 
0.382648 0.592476 
0.26273 0.954672 
0.355972 0.614923 
0.318891 0.66829 
0.367066 0.740622 
0.377346 0.71096 
0.377495 0.477913 
0.307806 0.649481 
0.223357 1.29391 
0.384083 0.561128 
0.415467 0.465195 
0.387858 0.536338 
0.307133 0.675893 
0.192613 1.49521 
0.308849 0.728573 
0.472031 0.398421 
0.362309 0.68029 
0.252657 0.943205 
0.377866 0.619483 
0.329174 0.610954 
0.321936 0.65063 
0.207313 0.930272 
0.240815 0.915045 
0.312861 0.689859 
0.309649 0.69148 
0.41965 0.478178 
0.566744 0.335842 
0.395021 0.558796 
0.277539 0.896537 
0.215414 0.943741 
0.235582 1.02517 
0.20801 1.31142 
0.280492 0.689567 
0.384552 0.637167 
0.350206 0.53934 
0.38999 0.546873 
0.328827 0.714362 
0.301474 0.492875 
0.446403 0.618969 
0.269242 0.979512 
0.296997 0.753018 
0.422958 0.411932 
0.437795 0.403321 
0.340913 0.684538 
0.553985 0.155929 
0.21809 1.49919 
0.265029 0.844447 
0.341508 0.656039 
0.235511 0.924442 
0.336099 0.655973 
0.3085 0.598479 
0.386315 0.642106 
0.40228 0.438383 
0.352243 0.601507 
0.216602 1.19864 
0.333427 0.59395 
0.437356 0.558191 
0.26381 0.763446 
0.395666 0.419003 
0.362581 0.828534 
0.344716 0.600724 
0.274119 1.02751 
0.31772 0.606708 
0.254502 0.882657 
0.266826 0.912272 
0.322032 0.676857 
0.349607 0.599536 
0.204164 1.2819 
0.241456 0.77417 
0.217128 1.35135 
0.234832 0.934477 
0.438737 0.398962 
0.323426 0.610753 
0.274558 0.754373 
0.308759 0.595369 
0.392862 0.577278 
0.295054 0.818061 
0.283218 0.657418 
0.248078 1.27852 
0.379891 0.588496 
0.30105 0.782498 
0.287094 0.80277 
0.295342 0.943726 
0.282023 0.850315 
0.252168 0.711865 
0.362227 0.664293 
0.294696 0.709004 
0.25794 0.674676 
0.236106 0.904344 
0.507091 0.490457 
0.400055 0.509275 
0.341249 0.678944 
0.343332 0.615413 
0.370291 0.642127 
0.349518 0.638533 
0.263125 0.740742 
0.230372 0.882012 
0.289735 0.900885 
0.434502 0.502258 
0.380478 0.582923 
0.482844 0.541541 
0.26813 0.859966 
0.322423 0.619911 
0.236061 0.935363 
0.194406 1.31631 
0.565853 0.416324 
0.277554 0.926243 
0.24866 0.929177 
0.361655 0.636457 
0.381024 0.649331 
0.344104 0.667702 
0.321071 0.695944 
0.525338 0.376979 
0.285975 0.733179 
0.299045 0.858767 
0.237555 1.44959 
0.22397 1.10239 
0.250237 0.841142 
0.315987 0.642538 
0.272005 0.871086 
0.25419 1.02489 
0.26703 0.788351 
0.312466 0.733123 
0.207264 1.00896 
0.320163 0.778079 
0.371463 0.622846 
0.310705 0.746909 
0.324972 0.603101 
0.251031 0.766672 
0.229875 1.46973 
0.237922 0.993723 
0.273289 0.70625 
0.50388 0.431327 
0.461186 0.934823 
0.389113 0.557256 
0.200559 1.42779 
0.307205 0.829175 
0.332101 0.695961 
0.246718 1.23017 
0.34877 0.661618 
0.370442 0.605973 
0.443427 0.545056 
0.278221 0.760355 
0.315073 0.754839 
0.259923 0.967199 
0.321317 0.69466 
0.489977 0.309096 
0.206995 1.22095 
0.255691 0.825867 
0.249466 1.11447 
0.255196 1.30353 
0.245227 1.00099 
0.400561 0.322157 
0.258412 0.862869 
0.318467 0.704698 
0.226327 0.875776 
0.278065 0.757272 
0.418574 0.639005 
0.477108 0.378996 
0.309616 0.593754 
0.479786 0.392242 
0.317676 0.717017 
0.214926 1.02737 
0.25727 1.11882 
0.293915 0.870357 
0.469052 0.485946 
0.339616 0.44626 
0.315108 0.342989 
0.229745 1.38081 
0.348277 0.535039 
0.231001 0.818721 
0.211123 0.906367 
0.257928 1.12839 
0.359449 0.421843 
0.276061 0.791957 
0.241699 0.877905 
0.307654 0.853875 
0.320774 0.542114 
0.433927 0.211751 
0.192404 1.21338 
0.229241 1.01243 
0.295115 0.81111 
0.345018 0.871632 
0.382479 0.67697 
0.378955 0.498675 
0.440031 0.387553 
0.347829 0.479693 
0.366977 0.41383 
0.303487 0.78128 
0.436771 0.289194 
0.403621 0.82763 
0.458688 0.17276 
0.24584 0.903566 
0.213296 0.925318 
0.32201 0.690058 
0.224776 0.969595 
0.21895 1.06678 
0.259283 1.01232 
0.235671 0.872359 
0.332796 0.742999 
0.301125 0.744475 
0.349729 0.598055 
0.609217 0.12889 
0.322332 0.605613 
0.215567 0.997878 
0.186119 1.26985 
0.39713 0.474513 
0.466992 0.555321 
0.327689 0.448699 
0.35727 0.563234 
0.294447 0.78771 
0.218679 1.25663 
0.285082 0.919941 
0.299691 0.595335 
0.333751 0.714924 
0.531426 0.297583 
0.362673 0.458181 
0.464467 0.51216 
0.295096 0.751724 
0.299248 0.869501 
0.318672 0.678526 
0.293919 1.0765 
0.243595 0.916223 
0.217705 1.18997 
0.284936 0.912678 
0.277876 0.86382 
0.353072 0.577555 
0.27821 1.31095 
0.295818 0.832717 
0.346167 0.560587 
0.255523 0.758547 
0.398574 0.45197 
0.465557 0.430375 
0.483179 0.352949 
0.207593 1.08401 
0.433021 0.629706 
0.28042 0.820332 
0.530924 0.286829 
0.386478 0.580618 
0.34381 0.811174 
0.264684 1.03452 
0.40213 0.653928 
0.341618 0.788629 
0.374797 0.620977 
0.269505 0.920333 
0.290853 0.655251 
0.282789 0.682734 
0.246329 1.06514 
0.312889 0.761834 
0.314213 0.605239 
0.464892 0.472455 
0.259109 0.983672 
0.407441 0.501652 
0.451196 0.720357 
0.38394 0.510511 
0.672788 0.231759 
0.489989 0.330167 
0.491504 0.446261 
0.487112 0.39791 
0.477029 0.399846 
0.388288 0.565822 
0.593951 0.278228 
0.352823 0.695092 
0.259269 1.01931 
0.32561 0.618952 
0.505213 0.44792 
0.265106 0.934528 
0.465523 0.49997 
0.285581 0.639594 
0.342743 0.604905 
0.448658 0.450434 
0.594513 0.264764 
0.493115 0.483452 
0.584821 0.338658 
0.347349 0.712215 
0.328498 0.780609 
0.54677 0.421795 
0.247985 0.96872 
0.35723 0.594767 
0.32574 0.474188 
0.346316 0.768507 
0.239332 1.09255 
0.271659 0.760054 
0.236227 1.44028 
0.506355 0.489121 
0.297874 0.752488 
0.364345 0.454553 
0.355094 0.530796 
0.376066 0.72873 
0.262758 1.22086 
0.466486 0.475974 
0.499456 0.400666 
0.357443 0.69823 
0.274003 0.744702 
0.479274 0.421197 
0.259179 0.829127 
0.345887 0.898465 
0.365483 0.447757 
0.385491 0.552895 
0.63197 0.249193 
0.248272 0.915716 
0.396409 0.520127 
0.44346 0.437192 
0.332892 0.765034 
0.324469 0.603977 
0.507863 0.41212 
0.328031 0.758051 
0.557918 0.312721 
0.243707 0.894059 
0.421888 0.548927 
0.382037 0.604146 
0.260704 0.754626 
0.226905 1.27531 
0.339629 0.74849 
0.358049 0.653405 
0.568864 0.390364 
0.274117 0.672968 
0.378974 0.564948 
0.265179 0.784614 
0.40343 0.548108 
0.199441 0.956411 
0.334467 0.63783 
0.413024 0.450772 
0.313141 0.709958 
0.49836 0.372003 
0.352107 0.613167 
0.257516 0.837356 
0.201516 1.16692 
0.189398 1.4998 
0.392287 0.523298 
0.374584 0.609775 
0.241006 0.875569 
0.30341 0.689299 
0.357055 0.621021 
0.312634 0.54487 
0.335445 0.60015 
0.222332 1.11686 
0.304562 0.737206 
0.308874 0.695802 
0.242646 0.960316 
0.275872 0.660944 
0.303518 0.586731 
0.433083 0.444353 
0.508611 0.416048 
0.344242 0.607514 
0.259149 0.8357 
0.23568 1.04218 
0.412034 0.561742 
0.235385 0.852675 
0.2989 0.691967 
0.324529 0.577854 
0.38079 0.59558 
0.382934 0.572501 
0.385665 0.52483 
0.36376 0.581343 
0.439824 0.542516 
0.281497 0.770778 
0.219006 1.02583 
0.367718 0.559144 
0.361379 0.562044 
0.349215 0.568503 
0.299064 0.947489 
0.203892 0.854212 
0.243941 0.977839 
0.257164 1.06181 
0.422437 0.407283 
0.285286 0.831216 
0.328232 0.585782 
0.273021 0.817552 
0.44521 0.559578 
0.404348 0.507761 
0.358432 0.597358 
0.537881 0.368387 
0.374703 0.578587 
0.548396 0.229263 
0.345649 0.699436 
0.248419 0.863271 
0.279079 0.984782 
0.36092 0.790944 
0.273717 0.781163 
0.48332 0.353874 
0.497304 0.441701 
0.272914 0.764841 
0.395458 0.537351 
0.367387 0.612379 
0.27763 0.835358 
0.332883 0.613219 
0.388444 0.493322 
0.385057 0.607638 
0.204711 0.952563 
0.342765 0.594414 
0.348841 0.526911 
0.252077 0.913489 
0.399419 0.62876 
0.335533 0.856783 
0.244619 1.03471 
0.435968 0.398859 
0.265234 0.733176 
0.232369 0.909158 
0.414612 0.415077 
0.269692 0.809309 
0.32797 0.751808 
0.317468 0.897143 
0.564337 0.302318 
0.309155 0.640983 
0.379521 0.530014 
0.475416 0.409036 
0.39905 0.693019 
0.260217 1.49679 
0.337365 0.678448 
0.449762 0.456744 
0.297651 1.24954 
0.447809 0.341434 
0.528281 0.316576 
0.415501 0.433706 
0.215295 1.13343 
0.277576 0.887595 
0.433281 0.505769 
0.267496 0.938585 
0.276597 0.724223 
0.233681 1.33279 
0.465383 0.516158 
0.234633 1.15959 
0.346783 0.574569 
0.260764 1.08276 
0.2359 1.05768 
0.471856 0.455439 
0.369802 0.508234 
0.314868 0.725563 
0.314331 0.636499 
0.351677 0.58198 
0.232308 1.14782 
0.294471 0.717081 
0.375269 0.586381 
0.388071 0.72672 
0.282636 0.878104 
0.292546 0.762862 
0.343221 0.570313 
0.633042 0.23454 
0.272652 0.877656 
0.20283 1.46459 
0.243864 1.14528 
0.441189 0.515727 
0.343667 0.655239 
0.559324 0.395695 
0.244156 1.04472 
0.384406 0.69115 
0.386301 0.521376 
0.343849 0.64235 
0.375054 0.550347 
0.289965 0.751037 
0.400697 0.516573 
0.253738 1.01652 
0.397803 0.55538 
0.341457 0.683261 
0.215456 1.09359 
0.315555 0.77484 
0.37809 0.391509 
0.283758 0.770086 
0.397893 0.613203 
0.313138 0.655416 
0.2686 0.82613 
0.392324 0.551409 
0.241698 0.797914 
0.320234 0.849808 
0.273794 0.741984 
0.195774 1.49884 
0.316173 0.753008 
0.218507 1.0231 
0.266707 1.07335 
0.21236 1.28839 
0.2363 1.0073 
0.304252 1.19206 
0.308551 0.714707 
0.289737 0.907424 
0.370873 0.567869 
0.33808 0.607861 
0.328912 1.22595 
0.263468 0.876313 
0.393796 0.621493 
0.221868 0.927616 
0.232606 0.919651 
0.231139 1.5 
0.206391 1.06884 
0.404239 0.687304 
0.390381 0.637744 
0.348786 0.866179 
0.317341 0.810169 
0.400193 0.388752 
0.291485 0.593515 
0.289966 0.841196 
0.446388 0.520451 
0.337366 0.724521 
0.199346 1.14248 
0.245817 1.34184 
0.478949 0.690732 
0.242191 1.06026 
0.57568 0.413549 
0.322996 0.649403 
0.301807 0.908655 
0.238055 0.879584 
0.235138 1.19164 
0.267531 0.889185 
0.366072 0.619151 
0.310904 0.628517 
0.211574 1.35024 
0.37441 0.560074 
0.363371 1.15267 
0.429537 0.46315 
0.222805 0.901386 
0.327896 0.693631 
0.321665 0.707229 
0.455299 0.464275 
0.426053 0.52676 
0.294256 0.739613 
0.253082 1.0054 
0.436791 0.634717 
0.364892 0.571613 
0.2646 0.764895 
0.254523 0.836697 
0.238546 1.03102 
0.279307 0.842567 
0.373783 0.658118 
0.504328 0.403902 
0.394334 1.01878 
0.344644 0.601941 
0.390288 0.576024 
0.223269 0.900391 
0.218495 1.39541 
0.254492 0.993102 
0.424871 0.456325 
0.379486 0.678112 
0.44107 0.67824 
0.321032 0.538468 
0.467651 0.449377 
0.315947 0.760645 
0.239177 1.04901 
0.252775 0.805688 
0.299188 0.721827 
0.305038 0.756824 
0.456753 0.542926 
0.431964 0.616285 
0.321774 0.898533 
0.415553 0.460525 
0.407984 0.458395 
0.281557 0.845316 
0.57897 0.385126 
0.430797 0.467572 
0.361646 0.57767 
0.371122 0.614492 
0.487981 0.38364 
0.41999 0.600478 
0.442894 0.4553 
0.388603 0.509761 
0.503786 0.501535 
0.529577 0.317228 
0.501992 0.440054 
0.326045 0.892718 
0.29567 0.935784 
0.186472 1.3547 
0.229844 1.44622 
0.404157 0.621071 
0.396682 0.527622 
0.240225 0.855283 
0.279694 0.910031 
0.346268 0.611068 
0.398989 0.492984 
0.250372 1.06518 
0.285058 0.908769 
0.245739 1.03983 
0.57351 0.414614 
0.346623 0.598903 
0.357232 0.527588 
0.272643 0.955339 
0.451695 0.473082 
0.251396 0.793618 
0.515773 0.346084 
0.350013 0.616452 
0.387355 0.64495 
0.278486 0.967504 
0.411384 0.484652 
0.348119 0.612553 
0.212881 1.1055 
0.426866 0.542353 
0.428168 0.579155 
0.388721 0.537868 
0.327191 0.692114 
0.323737 0.775311 
0.475531 0.5016 
0.404111 0.537887 
0.322336 0.645981 
0.269732 1.12666 
0.566853 0.327659 
0.321119 0.778196 
0.354176 0.692028 
0.380044 0.575202 
0.298498 0.912504 
0.261859 0.980064 
0.300468 1.03884 
0.371631 0.617965 
0.302032 0.743581 
0.454007 0.487211 
0.480056 0.45982 
0.245946 0.870135 
0.379755 0.601227 
0.298346 0.597887 
0.320502 0.609555 
0.302504 0.776079 
0.342839 0.681074 
0.422222 0.504388 
0.344041 0.513945 
0.198756 1.49684 
0.253207 1.01115 
0.416785 0.457314 
0.197148 1.47726 
0.275089 0.973495 
0.219173 1.41209 
0.401056 0.44326 
0.401184 0.566554 
0.493626 0.461673 
0.307677 0.860197 
0.46021 0.48969 
0.279526 0.761828 
0.243804 0.896128 
0.264485 0.893607 
0.398709 0.606348 
0.385373 0.62232 
0.253516 0.790062 
0.205364 1.43152 
0.207307 1.31198 
0.347861 0.68841 
0.338504 0.708165 
0.583341 0.326047 
0.422188 0.499275 
0.294422 0.735459 
0.333393 0.693434 
0.300168 0.827127 
0.365688 0.562804 
0.40734 0.612483 
0.355637 0.590065 
0.293394 0.827749 
0.23454 1.1603 
0.350506 0.685684 
0.439534 0.586689 
0.259439 1.06373 
0.259919 0.836465 
0.255079 1.17575 
0.355154 0.552699 
0.236457 0.898763 
0.31984 0.607083 
0.304422 0.702056 
0.273079 0.793374 
0.227456 0.931698 
0.385124 0.593877 
0.251532 0.905785 
0.330607 0.748593 
0.270373 0.716757 
0.281789 0.767174 
0.403274 0.548326 
0.263844 0.921962 
0.365176 0.772761 
0.338301 0.681407 
0.303725 0.799713 
0.311478 0.737952 
0.390473 0.661846 
0.234639 0.837222 
0.335697 0.644291 
0.346911 0.594535 
0.233745 1.21676 
0.344833 0.527479 
0.36908 0.590921 
0.448717 0.517368 
0.290897 1.1408 
0.241729 1.08612 
0.274296 0.753433 
0.305021 0.743854 
0.220354 0.740801 
0.378258 0.446972 
0.268571 0.853645 
0.330223 0.875638 
0.410259 0.858227 
0.515224 0.432905 
0.328289 0.710665 
0.328825 0.833063 
0.352536 0.508267 
0.217554 0.978659 
0.358761 0.670251 
0.423349 0.584573 
0.3149 0.875518 
0.249065 0.901778 
0.440837 0.480268 
0.457847 0.453203 
0.372153 0.572522 
0.203122 1.01992 
0.451349 0.469044 
0.444107 0.406442 
0.300242 0.679918 
0.254449 1.19243 
0.493146 0.452889 
0.304601 0.438631 
0.404637 0.523638 
0.341556 0.592912 
0.353246 0.646014 
0.224284 1.03659 
0.340146 0.781051 
0.36378 0.692133 
0.315285 0.751239 
0.267184 0.748718 
0.20804 1.31269 
0.27939 0.901627 
0.369787 0.59835 
0.313816 0.874001 
0.500153 0.479885 
0.335465 0.909439 
0.336453 0.67242 
0.355758 0.59582 
0.533121 0.309794 
0.405831 0.60704 
0.399811 0.444159 
0.258422 0.838039 
0.279265 0.809528 
0.301826 0.907824 
0.353655 0.663732 
0.377214 0.643656 
0.311526 0.722416 
0.175038 1.48073 
0.301871 0.603866 
0.320464 0.764458 
0.327453 0.756977 
0.4571 0.479257 
0.466209 0.43438 
0.349964 0.6014 
0.226188 0.965039 
0.307417 0.664344 
0.518326 0.391213 
0.36814 0.621303 
0.282483 0.893202 
0.470638 0.456013 
0.40651 0.671218 
0.381262 0.728508 
0.275449 0.837151 
0.220391 1.26273 
0.253975 1.05747 
0.373742 0.702132 
0.465233 0.492557 
0.267037 0.97204 
0.316916 0.839269 
0.361017 0.723878 
0.238593 1.12811 
0.281224 1.32893 
0.24747 0.915606 
0.527125 0.516341 
0.289582 0.859427 
0.324099 0.595572 
0.398214 0.844154 
0.366957 0.689432 
0.336226 0.755784 
0.308089 0.719328 
0.274833 0.952503 
0.359151 0.700853 
0.320148 0.711645 
0.446754 0.49714 
0.357789 0.69591 
0.338968 0.64898 
0.431264 0.498992 
0.313887 0.726355 
0.460453 0.602924 
0.362158 0.731835 
0.369754 0.760803 
0.395761 0.610561 
0.421517 0.63134 
0.257956 0.946962 
0.324213 0.926394 
0.331108 0.675129 
0.301659 0.879505 
0.249311 0.968415 
0.290563 0.768294 
0.447095 0.591657 
0.396906 0.640379 
0.315243 0.81122 
0.2708 0.844992 
0.329149 0.728277 
0.423378 0.753595 
0.276755 0.794554 
0.267801 0.948426 
0.316609 0.644986 
0.272157 0.916938 
0.266286 0.787929 
0.415298 0.496534 
0.459951 0.401075 
0.319115 0.634698 
0.281098 0.688315 
0.391841 0.638618 
0.523961 0.296095 
0.277113 1.02055 
0.401806 0.591195 
0.239923 1.01211 
0.441213 0.552874 
0.232262 1.04043 
0.240548 1.04146 
0.269359 0.835391 
0.339583 0.39598 
0.3047 0.751082 
0.289104 0.749433 
0.269284 0.797812 
0.297661 0.989784 
0.25045 0.786468 
0.267769 0.726593 
0.338979 0.590957 
0.286397 1.12945 
0.470847 0.657571 
0.241468 0.899322 
0.28924 0.845041 
0.348007 0.669479 
0.405263 0.527556 
0.284407 0.824077 
0.377611 0.564496 
0.474098 0.65178 
0.372316 0.637238 
0.370874 0.638173 
0.222886 0.961669 
0.292338 0.836019 
0.343873 0.675926 
0.282107 0.796671 
0.293543 0.760393 
0.308287 0.661256 
0.357032 0.557415 
0.253573 1.08888 
0.221394 1.48559 
0.257209 0.847817 
0.33486 0.756454 
0.302292 0.865657 
0.230434 0.854178 
0.337315 0.714618 
0.303273 0.82315 
0.494096 0.458484 
0.198084 1.16238 
0.32817 0.689658 
0.28737 0.784775 
0.311894 0.780047 
0.370706 0.692201 
0.514135 0.425358 
0.422555 0.532239 
0.404337 0.587047 
0.405935 0.484496 
0.343489 0.590984 
0.345009 0.60974 
0.299979 0.740957 
0.228885 0.955407 
0.452772 0.59114 
0.502152 0.514697 
0.380988 0.798236 
0.247862 0.885148 
0.3899 0.649171 
0.318897 0.58811 
0.262204 0.80757 
0.249932 0.939847 
0.308298 0.67052 
0.294898 0.855229 
0.265879 0.729694 
0.528183 0.386416 
0.326312 0.771053 
0.403961 0.65851 
0.427908 0.632213 
0.526358 0.447654 
0.277351 0.801878 
0.299988 1.07085 
0.382597 0.662142 
0.258713 0.890503 
0.4571 0.291267 
0.43275 0.527964 
0.516397 0.470828 
0.31448 0.701802 
0.232177 0.880193 
0.214132 0.916627 
0.44084 0.531466 
0.30221 0.829649 
0.384546 0.534378 
0.51245 0.400228 
0.399697 0.537705 
0.400023 0.769308 
0.360816 0.561097 
0.236648 1.18278 
0.343913 0.898792 
0.227514 0.998305 
0.269273 0.788833 
0.285401 1.09067 
0.385357 0.471172 
0.524433 0.474768 
0.317454 0.654703 
0.332994 0.605138 
0.310078 0.734174 
0.244131 1.01462 
0.287113 0.719516 
0.310258 0.715603 
0.27129 0.754563 
0.269655 0.685634 
0.300606 0.778516 
0.329388 0.660474 
0.518126 0.638567 
0.363796 0.688465 
0.250522 0.872798 
0.181674 1.47393 
0.282427 0.634042 
0.329829 0.696848 
0.288633 0.841548 
0.408366 0.639687 
0.204501 1.01846 
0.288141 0.784543 
0.427138 0.560719 
0.199289 1.19275 
0.46303 0.535437 
0.23661 0.914068 
0.344544 0.693936 
0.266545 0.826069 
0.356187 0.702906 
0.378416 0.694429 
0.319964 0.675176 
0.161288 1.4999 
0.292378 0.962028 
0.589166 0.276624 
0.267218 0.822524 
0.328139 0.702397 
0.287054 0.791137 
0.375365 0.532469 
0.368362 0.644896 
0.421417 0.397832 
0.36072 0.706306 
0.351238 0.639887 
0.330452 0.686002 
0.279615 0.810406 
0.349171 0.76907 
0.424087 0.493371 
0.341488 0.725039 
0.256459 1.02832 
0.336748 0.648464 
0.446608 0.582943 
0.375375 0.643561 
0.31609 0.907924 
0.329565 0.697136 
0.428758 0.433951 
0.426763 0.529906 
0.512166 0.516168 
0.327579 0.856597 
0.274231 0.777168 
0.355048 0.627327 
0.277027 1.10582 
0.23829 0.838871 
0.295219 0.79162 
0.352558 0.651559 
0.261183 0.83494 
0.440662 0.44675 
0.403852 0.495163 
0.425857 0.589643 
0.267871 0.989474 
0.321029 0.620608 
0.227377 1.23381 
0.244859 0.952311 
0.333829 0.673334 
0.282016 0.806569 
0.196603 1.33524 
0.437539 0.629454 
0.348655 0.685809 
0.444827 0.505984 
0.367606 0.620067 
0.409428 0.445144 
0.220393 1.01271 
0.347613 0.683105 
0.437255 0.486447 
0.252938 0.91662 
0.46145 0.309566 
0.25412 0.915481 
0.396343 0.57195 
0.325376 0.761104 
0.318049 0.800043 
0.41888 0.60487 
0.243681 0.99599 

